Code Generation and Performance Engineering for Matrix-Free Finite Element Methods on Hybrid Tetrahedral Grids

This paper introduces a code generator designed for node-level optimized, extreme-scalable, matrix-free finite element operators on hybrid tetrahedral grids. It optimizes the local evaluation of bilinear forms through various techniques including tabulation, relocation of loop invariants, and inter-element vectorization - implemented as transformations of an abstract syntax tree. A key contribution is the development, analysis, and generation of efficient loop patterns that leverage the local structure of the underlying tetrahedral grid. These significantly enhance cache locality and arithmetic intensity, mitigating bandwidth-pressure associated with compute-sparse, low-order operators. The paper demonstrates the generator's capabilities through a comprehensive educational cycle of performance analysis, bottleneck identification, and emission of dedicated optimizations. For three differential operators ($-\Delta$, $-\nabla \cdot (k(\mathbf{x})\, \nabla\,)$, $\alpha(\mathbf{x})\, \mathbf{curl}\ \mathbf{curl} + \beta(\mathbf{x}) $), we determine the set of most effective optimizations. Applied by the generator, they result in speed-ups of up to 58$\times$ compared to reference implementations. Detailed node-level performance analysis yields matrix-free operators with a throughput of 1.3 to 2.1 GDoF/s, achieving up to 62% peak performance on a 36-core Intel Ice Lake socket. Finally, the solution of the curl-curl problem with more than a trillion ($ 10^{12}$) degrees of freedom on 21504 processes in less than 50 seconds demonstrates the generated operators' performance and extreme-scalability as part of a full multigrid solver.

==> data/curlcurl_sng2_2024-03-01T18-53-28_nodes_0192_cubes_16-12-12_ref_1_lvl_7.table.dat <==
Level DoFs L2error timeMin timeMax timeAvg
0 528848 0.057735 7.23282 7.30147 7.25825
1 4179616 0.000822605 0.546721 0.609061 0.583582
2 33233216 0.000426215 0.356712 0.358592 0.357746
3 265052800 0.000216286 0.241108 0.242501 0.241893
4 2117174528 0.000108495 0.486345 0.489686 0.487967
5 16924412416 5.43163e-05 1.02166 1.03673 1.02563
6 135343379456 2.72392e-05 5.14958 5.19504 5.16633
7 1082539386880 1.28795e-05 30.4966 30.9533 30.616


==> data/mem_vols_n1.dat <==
level lw up st cb lcst lccb
5 0.029332992 0.245366784 0.0617 0.0582 0.20332512 0.046835712
6 0.23182848 1.962934272 1.3739 0.3291 1.606350528 0.33785856
7 1.8433339392 15.703474176 12.3601 2.4532 12.767848128 2.558435328
8 14.701591756800001 125.627793408 93.3992 24.3456 112.459997376 31.343841216



==> data/mem_vols_p1.dat <==
level lw up st cb lcst lccb
6 0.03883932 0.905969664 0.0491 0.0555 0.247396032 0.04313088
7 0.30633372 7.247757312 1.7832 0.3604 1.89621216 0.323371008
8 2.433257496 57.982058496 15.416 2.778 14.833927872 2.501148672
9 19.3966326 463.856467968 175.0591 30.3781 163.787453568 27.444947904



==> data/mem_vols_p2v.dat <==
level lw up st cb lcst lccb
5 0.048902112 0.37748736 0.065 0.0694 0.27110016 0.062447616
6 0.39691056 3.01989888 2.1604 0.4559 2.141800704 0.45047808
7 3.19820592 24.15919104 18.4243 3.5827 17.023797504 3.623576832
8 25.67762736 193.27352832 153.6698 36.8166 152.196672384 43.6509504



==> data/operator-stats.dat <==
operator mdofs gflops arith-intensity flop mem-volume
N1\_S 191.94211795658845 233.06776259999998 8.446623473794608 1400.3056567955016 12.5058
N1\_SV 567.2720025923526 724.7770247 8.231038248118242 1348.9624074754229 12.146
N1\_SVI 1095.1291614518148 529.3156834 3.4718802476320083 538.1945809743655 11.662
N1\_SVIC 1574.0194244604318 737.4040415000001 15.829095542330027 530.9324090905212 2.5545
N1\_SVICT 2109.4785542168675 835.2898837 13.5720794915648 441.66125333797413 2.4822
N1\_SVICfQ 733.3352596314908 728.9789536000001 29.094540333700465 1077.5731831359863 2.7288
N1\_SVICfQT 1425.4778501628664 744.4900756 17.371753637389197 547.9772871798203 2.463
N1\_SVIT 1053.8671480144405 423.3016529 2.806990483900432 451.08522062473463 12.1156
N1\_SVIfQ 666.2135920852361 821.912862 7.033998539094143 1076.3245815224118 11.296
N1\_SVIfQT 1080.716049382716 524.0131046 3.463750611391227 548.0728224642556 11.9689
P1\_S 197.4691082802548 177.9694276 6.134878049369867 146.8002280101511 1.8059
P1\_SV 700.9443502824859 569.2239625000001 5.54123820203525 132.0903511506356 1.7997
P1\_SVI 947.5557251908396 237.1467412 2.015247239571319 36.19270127855701 1.302
P1\_SVIC 1319.1549999999997 307.9367244 7.291691823930124 35.995133622884744 0.3688
P1\_SVICT 1291.7264583333335 286.0341973 7.392377698700969 33.31915348590891 0.3384
P1\_SVICfQ 1441.7549999999999 282.3426546 7.439998888832885 32.006138593422044 0.325
P1\_SVICfQT 1393.7460674157305 279.8733415 8.85184411422856 32.035140542575604 0.2706
P1\_SVIT 1107.8785714285714 256.7792057 3.6861797271348333 35.99564137712673 0.7763
P1\_SVIfQ 1041.9 210.54530499999998 1.4960887736329989 32.00116918981075 1.6033
P1\_SVIfQT 761.4601226993865 211.92342000000002 1.7091938050444404 32.19503683734823 1.3762
P2V 22.310554513795875 172.77707420000002 42.33963040831896 10185.70213901213 18.0929
P2V\_S 37.278759510666866 180.68293979999999 26.46401099530422 6359.747206321028 18.1495
P2V\_SV 120.42962516572254 596.8998418000001 26.03240467840423 6158.398593588634 17.0005
P2V\_SVU 463.6341372912801 747.6681099000001 9.011814392338005 2063.776127383952 17.0919
P2V\_SVUI 866.7648742411102 437.8518032 2.8694761136230373 654.1093472098715 16.9873
P2V\_SVUIC 1212.4271844660193 621.4512714 13.26081294333611 643.8798301979347 3.6235
P2V\_SVUICT 1294.7398963730568 676.4475324 14.688294374009448 640.4813718936178 3.4304
P2V\_SVUICfQ 250.41684210526313 500.8231735 48.73394224977833 2497.2896733617895 3.7661
P2V\_SVUICfQT 889.6163701067617 522.3237552 14.955834911241029 720.8808844953113 3.6869
P2V\_SVUIT 848.2376910016977 465.66670270000003 3.1232578678836336 702.0357634966941 17.3609
P2V\_SVUIfQ 303.33911987860387 604.3305144 10.749119607424053 2490.60103845349 16.9332
P2V\_SVUIfQT 707.5650849858357 467.1114737 3.198898476950352 725.6797384887861 16.5534


==> data/weak-scaling.dat <==
nodes dofs          L2error     timeMaxLvl0 timeMaxLvl7 timeMaxAllLvl timeAvgCgs
1     5643437824    7.95181e-05 1.98738     29.1266     36.5816       2.11
2     11284515072   6.78187e-05 0.691915    29.2909     35.6501       0.89
4     22564309760   4.68839e-05 1.44643     30.0921     37.3662       1.63
8     45122326016   3.89539e-05 1.51148     30.045      37.4614       1.86
16    90235212288   3.32468e-05 1.81649     29.6066     37.6551       2.33
32    180451546624  2.34467e-05 1.66955     30.0389     37.9728       2.22
64    360877923328  1.9394e-05  3.66216     30.4794     41.2916       4.75
128   721718092800  1.65864e-05 6.67332     30.6903     46.0408       9.66
192   1082539386880 1.28795e-05 7.30147     30.9533     45.7374       8.34

